Integrating Loop Acceleration into Bounded Model Checking

Bounded Model Checking (BMC) is a powerful technique for proving unsafety. However, finding deep counterexamples that require a large bound is challenging for BMC. On the other hand, acceleration techniques compute "shortcuts" that "compress" many execution steps into a single one. In this paper, we tightly integrate acceleration techniques into SMT-based bounded model checking. By adding suitable "shortcuts" on the fly, our approach can quickly detect deep counterexamples. Moreover, using so-called blocking clauses, our approach can prove safety of examples where BMC diverges. An empirical comparison with other state-of-the-art techniques shows that our approach is highly competitive for proving unsafety, and orthogonal to existing techniques for proving safety.

==> eld_23.csv <==
1,0
2,2
3,12
4,12
5,13
6,13
7,13
8,14
9,14
10,16
11,17
12,17
13,18
14,21
15,22
16,23
17,23
18,23
19,23
20,23
21,23
22,23
23,23
24,24
25,24
26,24
27,24
28,25
29,25
30,25
31,25
32,25
33,25
34,26
35,26
36,26
37,26
38,26
39,26
40,26
41,26
42,26
43,26
44,26
45,26
46,26
47,26
48,27
49,27
50,27
51,27
52,27
53,27
54,27
55,27
56,27
57,27
58,27
59,27
60,27
61,27
62,27
63,27
64,27
65,27
66,27
67,27
68,27
69,27
70,27
71,27
72,27
73,27
74,27
75,27
76,27
77,27
78,27
79,27
80,27
81,27
82,27
83,27
84,27
85,27
86,27
87,27
88,27
89,27
90,27
91,27
92,27
93,27
94,27
95,27
96,27
97,27
98,27
99,27
100,27
101,27
102,27
103,27
104,27
105,27
106,27
107,27
108,27
109,27
110,27
111,27
112,27
113,27
114,27
115,27
116,27
117,27
118,27
119,27
120,27
121,27
122,27
123,27
124,27
125,27
126,27
127,27
128,27
129,27
130,27
131,27
132,27
133,27
134,27
135,27
136,27
137,27
138,27
139,27
140,27
141,27
142,27
143,27
144,27
145,27
146,27
147,27
148,27
149,27
150,27
151,27
152,27
153,27
154,27
155,27
156,27
157,27
158,27
159,27
160,27
161,27
162,27
163,27
164,27
165,27
166,27
167,27
168,27
169,27
170,27
171,27
172,27
173,27
174,27
175,27
176,27
177,27
178,27
179,27
180,27
181,27
182,27
183,27
184,27
185,27
186,27
187,27
188,27
189,27
190,27
191,27
192,27
193,27
194,27
195,27
196,27
197,27
198,27
199,27
200,27
201,27
202,27
203,27
204,27
205,27
206,27
207,27
208,27
209,27
210,27
211,27
212,27
213,27
214,28
215,28
216,28
217,28
218,28
219,28
220,28
221,28
222,28
223,28
224,28
225,28
226,28
227,28
228,28
229,28
230,28
231,28
232,28
233,28
234,28
235,28
236,28
237,28
238,28
239,28
240,28
241,28
242,28
243,28
244,28
245,28
246,28
247,28
248,29
249,29
250,29
251,29
252,29
253,29
254,29
255,29
256,29
257,29
258,29
259,29
260,29
261,29
262,29
263,29
264,29
265,29
266,29
267,29
268,29
269,29
270,29
271,29
272,29
273,29
274,29
275,29
276,29
277,29
278,29
279,29
280,29
281,29
282,29
283,29
284,29
285,29
286,29
287,29
288,29
289,29
290,29
291,29
292,29
293,29
294,29
295,29
296,29
297,29
298,29
299,29
300,29


==> eld_bfs_23.csv <==
1,0
2,8
3,16
4,18
5,21
6,23
7,25
8,26
9,28
10,29
11,30
12,30
13,33
14,33
15,34
16,35
17,35
18,35
19,35
20,35
21,35
22,35
23,35
24,35
25,36
26,36
27,36
28,37
29,37
30,37
31,37
32,37
33,37
34,37
35,37
36,37
37,37
38,37
39,37
40,37
41,37
42,37
43,37
44,37
45,37
46,38
47,39
48,39
49,39
50,39
51,39
52,39
53,39
54,39
55,39
56,39
57,39
58,39
59,39
60,40
61,40
62,40
63,41
64,41
65,42
66,42
67,42
68,42
69,42
70,42
71,42
72,42
73,42
74,42
75,42
76,42
77,42
78,42
79,42
80,42
81,42
82,42
83,42
84,42
85,42
86,42
87,42
88,42
89,42
90,42
91,42
92,42
93,42
94,42
95,42
96,42
97,42
98,42
99,42
100,42
101,42
102,42
103,42
104,42
105,42
106,42
107,42
108,42
109,42
110,42
111,42
112,42
113,42
114,42
115,42
116,42
117,42
118,42
119,42
120,42
121,42
122,42
123,42
124,42
125,42
126,42
127,42
128,42
129,42
130,42
131,42
132,42
133,42
134,42
135,42
136,42
137,42
138,42
139,42
140,42
141,42
142,42
143,42
144,42
145,42
146,42
147,44
148,44
149,45
150,45
151,45
152,45
153,45
154,45
155,46
156,46
157,46
158,46
159,46
160,46
161,46
162,46
163,46
164,46
165,46
166,46
167,46
168,46
169,46
170,46
171,46
172,46
173,46
174,46
175,46
176,46
177,46
178,46
179,46
180,46
181,46
182,46
183,46
184,46
185,46
186,46
187,46
188,46
189,46
190,46
191,46
192,46
193,46
194,46
195,46
196,46
197,46
198,46
199,46
200,46
201,46
202,46
203,46
204,46
205,46
206,46
207,46
208,46
209,46
210,46
211,46
212,46
213,46
214,46
215,46
216,46
217,46
218,46
219,46
220,46
221,46
222,46
223,46
224,46
225,46
226,46
227,46
228,46
229,46
230,46
231,46
232,46
233,46
234,46
235,46
236,46
237,46
238,46
239,46
240,46
241,46
242,46
243,46
244,46
245,46
246,46
247,46
248,46
249,46
250,46
251,46
252,46
253,46
254,46
255,46
256,46
257,46
258,46
259,46
260,46
261,46
262,46
263,46
264,46
265,46
266,46
267,46
268,46
269,46
270,46
271,46
272,46
273,46
274,46
275,46
276,46
277,46
278,46
279,46
280,46
281,46
282,46
283,46
284,46
285,46
286,46
287,46
288,46
289,46
290,46
291,46
292,46
293,46
294,46
295,46
296,46
297,46
298,46
299,46
300,46


==> eld_dfs_23.csv <==
1,0
2,4
3,5
4,6
5,10
6,10
7,10
8,11
9,11
10,11
11,11
12,11
13,11
14,11
15,11
16,11
17,12
18,12
19,12
20,12
21,12
22,12
23,12
24,12
25,13
26,13
27,13
28,13
29,13
30,13
31,13
32,13
33,13
34,13
35,13
36,13
37,13
38,13
39,13
40,13
41,13
42,13
43,13
44,13
45,13
46,13
47,13
48,13
49,13
50,13
51,13
52,13
53,13
54,13
55,13
56,13
57,13
58,13
59,13
60,13
61,13
62,13
63,13
64,13
65,13
66,13
67,13
68,13
69,13
70,13
71,13
72,13
73,13
74,13
75,13
76,13
77,13
78,13
79,13
80,13
81,13
82,13
83,13
84,13
85,13
86,13
87,13
88,13
89,13
90,13
91,13
92,13
93,13
94,13
95,13
96,13
97,13
98,13
99,13
100,13
101,13
102,13
103,13
104,13
105,13
106,13
107,13
108,13
109,13
110,13
111,13
112,13
113,13
114,13
115,13
116,13
117,13
118,13
119,13
120,13
121,13
122,13
123,13
124,13
125,13
126,13
127,13
128,13
129,13
130,13
131,13
132,13
133,13
134,13
135,13
136,13
137,13
138,13
139,13
140,13
141,13
142,13
143,13
144,13
145,13
146,13
147,13
148,13
149,13
150,13
151,13
152,13
153,13
154,13
155,13
156,13
157,13
158,13
159,13
160,13
161,13
162,13
163,13
164,13
165,13
166,13
167,13
168,13
169,13
170,13
171,13
172,13
173,13
174,13
175,13
176,13
177,13
178,13
179,13
180,13
181,13
182,13
183,13
184,13
185,13
186,13
187,13
188,13
189,13
190,13
191,13
192,13
193,13
194,13
195,13
196,13
197,13
198,13
199,13
200,13
201,13
202,13
203,13
204,13
205,13
206,13
207,13
208,13
209,13
210,13
211,13
212,13
213,13
214,13
215,13
216,13
217,13
218,13
219,13
220,13
221,13
222,13
223,13
224,13
225,13
226,13
227,13
228,13
229,13
230,13
231,13
232,13
233,13
234,13
235,13
236,13
237,13
238,13
239,13
240,13
241,13
242,13
243,13
244,13
245,13
246,13
247,13
248,13
249,13
250,13
251,13
252,13
253,13
254,13
255,13
256,13
257,13
258,13
259,13
260,13
261,13
262,13
263,13
264,13
265,13
266,13
267,13
268,13
269,13
270,13
271,13
272,13
273,13
274,13
275,13
276,13
277,13
278,13
279,13
280,13
281,13
282,13
283,13
284,13
285,13
286,13
287,13
288,13
289,13
290,13
291,13
292,13
293,13
294,13
295,13
296,13
297,13
298,13
299,13
300,13


==> golem_bmc_23.csv <==
1,28
2,32
3,35
4,35
5,37
6,38
7,38
8,38
9,38
10,38
11,38
12,41
13,41
14,41
15,41
16,42
17,42
18,42
19,42
20,43
21,43
22,43
23,45
24,45
25,46
26,46
27,46
28,46
29,46
30,46
31,47
32,48
33,48
34,48
35,48
36,48
37,48
38,48
39,48
40,48
41,48
42,48
43,48
44,48
45,48
46,48
47,48
48,48
49,48
50,48
51,48
52,48
53,50
54,51
55,51
56,51
57,51
58,51
59,51
60,51
61,51
62,51
63,51
64,51
65,51
66,51
67,51
68,51
69,51
70,51
71,51
72,51
73,51
74,51
75,51
76,51
77,52
78,52
79,52
80,52
81,52
82,52
83,52
84,52
85,52
86,52
87,52
88,52
89,53
90,53
91,53
92,53
93,53
94,53
95,53
96,53
97,53
98,53
99,53
100,53
101,53
102,53
103,53
104,53
105,53
106,53
107,53
108,53
109,53
110,53
111,53
112,53
113,53
114,53
115,53
116,53
117,53
118,53
119,53
120,53
121,53
122,53
123,53
124,53
125,54
126,54
127,54
128,54
129,54
130,54
131,54
132,54
133,54
134,54
135,54
136,54
137,54
138,54
139,54
140,54
141,54
142,54
143,54
144,54
145,54
146,54
147,54
148,54
149,54
150,54
151,54
152,54
153,54
154,54
155,54
156,54
157,54
158,54
159,54
160,54
161,54
162,54
163,54
164,54
165,54
166,54
167,54
168,54
169,54
170,54
171,54
172,54
173,54
174,54
175,54
176,54
177,54
178,54
179,54
180,54
181,54
182,54
183,54
184,54
185,54
186,54
187,54
188,54
189,54
190,54
191,54
192,54
193,54
194,54
195,54
196,54
197,54
198,54
199,54
200,54
201,54
202,54
203,54
204,54
205,54
206,54
207,55
208,55
209,55
210,55
211,55
212,55
213,55
214,55
215,55
216,55
217,55
218,55
219,55
220,55
221,55
222,55
223,55
224,55
225,55
226,55
227,55
228,55
229,55
230,55
231,55
232,55
233,55
234,55
235,55
236,55
237,55
238,55
239,55
240,55
241,55
242,55
243,55
244,55
245,55
246,55
247,55
248,55
249,55
250,55
251,55
252,55
253,55
254,55
255,55
256,55
257,55
258,55
259,55
260,55
261,55
262,55
263,55
264,55
265,55
266,55
267,55
268,55
269,55
270,55
271,55
272,55
273,55
274,55
275,55
276,55
277,55
278,55
279,55
280,55
281,55
282,55
283,55
284,55
285,55
286,55
287,55
288,55
289,55
290,55
291,55
292,55
293,55
294,55
295,55
296,55
297,55
298,55
299,55
300,55


==> golem_tpa_23.csv <==
1,31
2,36
3,40
4,41
5,42
6,42
7,43
8,43
9,45
10,46
11,46
12,47
13,48
14,48
15,48
16,48
17,48
18,48
19,48
20,49
21,50
22,50
23,51
24,51
25,52
26,52
27,52
28,52
29,52
30,52
31,52
32,52
33,52
34,52
35,52
36,52
37,52
38,52
39,52
40,52
41,53
42,53
43,53
44,53
45,53
46,53
47,54
48,55
49,56
50,56
51,56
52,57
53,57
54,57
55,57
56,57
57,57
58,57
59,57
60,57
61,57
62,57
63,57
64,57
65,57
66,57
67,57
68,57
69,57
70,57
71,57
72,57
73,57
74,57
75,57
76,57
77,57
78,57
79,57
80,57
81,57
82,57
83,57
84,57
85,58
86,58
87,58
88,59
89,59
90,59
91,59
92,59
93,59
94,59
95,59
96,59
97,60
98,60
99,60
100,60
101,61
102,61
103,61
104,61
105,61
106,61
107,61
108,61
109,61
110,61
111,61
112,61
113,61
114,61
115,61
116,61
117,61
118,61
119,61
120,61
121,62
122,62
123,62
124,62
125,62
126,62
127,62
128,62
129,62
130,62
131,62
132,62
133,62
134,62
135,62
136,62
137,62
138,62
139,62
140,62
141,62
142,62
143,62
144,62
145,62
146,62
147,62
148,62
149,62
150,62
151,62
152,62
153,62
154,62
155,62
156,62
157,62
158,62
159,62
160,62
161,62
162,62
163,62
164,62
165,62
166,62
167,62
168,62
169,62
170,62
171,62
172,62
173,62
174,62
175,62
176,62
177,62
178,62
179,62
180,62
181,62
182,62
183,62
184,62
185,62
186,62
187,62
188,62
189,62
190,62
191,62
192,62
193,62
194,62
195,62
196,62
197,62
198,62
199,62
200,62
201,62
202,62
203,62
204,62
205,62
206,62
207,62
208,62
209,62
210,62
211,62
212,62
213,62
214,62
215,62
216,62
217,62
218,62
219,62
220,62
221,62
222,62
223,62
224,62
225,62
226,62
227,62
228,62
229,62
230,62
231,62
232,62
233,62
234,62
235,63
236,63
237,63
238,63
239,63
240,63
241,63
242,63
243,63
244,63
245,63
246,63
247,63
248,63
249,63
250,63
251,63
252,63
253,63
254,64
255,64
256,64
257,64
258,64
259,64
260,64
261,64
262,64
263,64
264,64
265,64
266,64
267,64
268,64
269,64
270,64
271,64
272,64
273,64
274,64
275,64
276,64
277,64
278,64
279,64
280,64
281,64
282,64
283,64
284,64
285,64
286,64
287,64
288,64
289,64
290,64
291,64
292,64
293,64
294,64
295,64
296,64
297,64
298,64
299,64
300,64


==> loat_abmc_23.csv <==
1,46
2,49
3,51
4,51
5,51
6,54
7,56
8,57
9,58
10,58
11,59
12,59
13,59
14,59
15,59
16,59
17,60
18,61
19,61
20,61
21,61
22,62
23,62
24,62
25,62
26,62
27,62
28,62
29,62
30,62
31,62
32,62
33,62
34,62
35,62
36,62
37,62
38,62
39,62
40,62
41,62
42,63
43,63
44,63
45,63
46,63
47,63
48,63
49,63
50,63
51,63
52,63
53,63
54,63
55,63
56,63
57,63
58,63
59,63
60,63
61,63
62,63
63,63
64,63
65,63
66,63
67,63
68,63
69,63
70,63
71,63
72,64
73,64
74,64
75,65
76,65
77,65
78,65
79,65
80,65
81,65
82,65
83,65
84,66
85,66
86,66
87,67
88,67
89,67
90,67
91,67
92,67
93,67
94,67
95,67
96,67
97,67
98,67
99,67
100,67
101,67
102,67
103,67
104,67
105,67
106,67
107,67
108,67
109,67
110,67
111,67
112,67
113,67
114,67
115,67
116,67
117,67
118,67
119,68
120,68
121,68
122,68
123,68
124,68
125,68
126,68
127,68
128,68
129,68
130,68
131,68
132,68
133,68
134,68
135,68
136,68
137,68
138,68
139,68
140,68
141,68
142,68
143,68
144,68
145,68
146,69
147,69
148,69
149,69
150,69
151,69
152,69
153,69
154,69
155,69
156,69
157,70
158,70
159,70
160,70
161,70
162,70
163,70
164,70
165,70
166,70
167,70
168,70
169,70
170,70
171,70
172,70
173,70
174,70
175,70
176,70
177,70
178,70
179,70
180,70
181,70
182,70
183,70
184,70
185,70
186,70
187,70
188,70
189,70
190,70
191,70
192,70
193,70
194,70
195,70
196,70
197,70
198,70
199,70
200,70
201,70
202,70
203,70
204,70
205,70
206,70
207,70
208,70
209,71
210,71
211,71
212,71
213,71
214,71
215,71
216,71
217,71
218,71
219,71
220,71
221,71
222,71
223,71
224,71
225,71
226,71
227,71
228,71
229,71
230,71
231,71
232,71
233,71
234,71
235,71
236,71
237,71
238,71
239,71
240,71
241,71
242,71
243,71
244,71
245,71
246,71
247,71
248,71
249,71
250,71
251,71
252,71
253,71
254,71
255,71
256,71
257,71
258,71
259,71
260,71
261,71
262,71
263,71
264,71
265,71
266,71
267,71
268,71
269,71
270,71
271,71
272,71
273,71
274,71
275,71
276,71
277,71
278,71
279,71
280,71
281,71
282,71
283,71
284,71
285,71
286,71
287,71
288,71
289,71
290,71
291,71
292,71
293,72
294,72
295,72
296,72
297,72
298,72
299,72
300,72


==> loat_abmc_block_refutation_length.csv <==
0,6
10,57
20,68
30,69
40,69
50,70
60,70
70,70
80,70
90,70
100,70
110,71
120,71
130,71
140,71
150,71
160,71
170,71
180,71
190,71
200,72


==> loat_abmc_refutation_length.csv <==
0,6
10,56
20,65
30,68
40,68
50,70
60,70
70,70
80,70
90,70
100,70
110,71
120,71
130,71
140,71
150,71
160,71
170,71
180,71
190,71
200,72


==> loat_adcl_23.csv <==
1,41
2,44
3,45
4,45
5,45
6,48
7,48
8,48
9,49
10,49
11,49
12,49
13,50
14,50
15,50
16,50
17,50
18,50
19,50
20,50
21,50
22,50
23,50
24,50
25,50
26,50
27,50
28,50
29,50
30,50
31,50
32,50
33,50
34,50
35,50
36,51
37,51
38,52
39,52
40,52
41,52
42,52
43,53
44,53
45,53
46,53
47,53
48,53
49,53
50,53
51,53
52,53
53,53
54,53
55,53
56,53
57,53
58,53
59,53
60,53
61,53
62,53
63,53
64,53
65,53
66,53
67,53
68,53
69,53
70,53
71,53
72,53
73,53
74,53
75,53
76,53
77,53
78,53
79,53
80,53
81,53
82,53
83,53
84,53
85,53
86,53
87,53
88,53
89,53
90,53
91,53
92,53
93,53
94,53
95,53
96,53
97,53
98,53
99,53
100,53
101,53
102,54
103,54
104,54
105,54
106,54
107,54
108,54
109,54
110,54
111,54
112,54
113,54
114,54
115,54
116,54
117,54
118,54
119,54
120,54
121,54
122,54
123,54
124,54
125,54
126,54
127,54
128,54
129,54
130,54
131,54
132,54
133,54
134,55
135,55
136,55
137,55
138,55
139,55
140,55
141,55
142,55
143,55
144,55
145,55
146,55
147,55
148,55
149,55
150,55
151,55
152,55
153,55
154,55
155,55
156,55
157,55
158,55
159,55
160,55
161,55
162,55
163,55
164,55
165,55
166,55
167,55
168,56
169,56
170,56
171,56
172,56
173,56
174,56
175,56
176,56
177,56
178,56
179,56
180,56
181,56
182,56
183,56
184,56
185,56
186,56
187,56
188,56
189,56
190,56
191,56
192,56
193,56
194,56
195,56
196,56
197,56
198,56
199,56
200,56
201,56
202,56
203,56
204,56
205,56
206,56
207,56
208,56
209,56
210,56
211,56
212,56
213,56
214,56
215,56
216,56
217,56
218,56
219,56
220,56
221,56
222,56
223,56
224,56
225,56
226,56
227,56
228,56
229,56
230,56
231,56
232,56
233,56
234,56
235,56
236,56
237,56
238,56
239,56
240,56
241,56
242,56
243,56
244,56
245,56
246,56
247,56
248,56
249,56
250,56
251,56
252,56
253,56
254,56
255,56
256,56
257,56
258,56
259,56
260,56
261,56
262,56
263,56
264,56
265,56
266,56
267,56
268,56
269,56
270,56
271,56
272,56
273,56
274,56
275,56
276,56
277,56
278,56
279,56
280,56
281,56
282,56
283,56
284,56
285,56
286,56
287,56
288,56
289,56
290,56
291,56
292,56
293,56
294,56
295,56
296,56
297,56
298,56
299,56
300,56


==> loat_bmc_23.csv <==
1,28
2,31
3,33
4,34
5,35
6,35
7,36
8,39
9,40
10,40
11,41
12,41
13,41
14,41
15,43
16,43
17,44
18,45
19,45
20,46
21,46
22,46
23,46
24,46
25,46
26,46
27,46
28,46
29,46
30,46
31,46
32,47
33,47
34,47
35,47
36,47
37,47
38,48
39,49
40,49
41,49
42,49
43,50
44,50
45,51
46,51
47,51
48,51
49,51
50,51
51,52
52,52
53,52
54,52
55,52
56,52
57,52
58,52
59,52
60,54
61,54
62,54
63,54
64,54
65,54
66,54
67,54
68,54
69,54
70,54
71,54
72,54
73,54
74,54
75,54
76,54
77,54
78,54
79,54
80,54
81,54
82,54
83,55
84,55
85,55
86,55
87,55
88,55
89,55
90,55
91,55
92,55
93,55
94,55
95,55
96,55
97,55
98,55
99,55
100,55
101,55
102,55
103,55
104,55
105,55
106,55
107,56
108,56
109,56
110,57
111,57
112,57
113,57
114,57
115,57
116,57
117,57
118,57
119,57
120,57
121,57
122,57
123,57
124,57
125,57
126,57
127,57
128,57
129,57
130,57
131,57
132,57
133,57
134,57
135,57
136,57
137,57
138,57
139,57
140,57
141,57
142,57
143,57
144,57
145,57
146,57
147,57
148,57
149,57
150,57
151,57
152,57
153,57
154,57
155,57
156,57
157,57
158,57
159,57
160,57
161,57
162,57
163,57
164,57
165,57
166,57
167,57
168,57
169,57
170,57
171,57
172,57
173,57
174,57
175,57
176,57
177,57
178,57
179,57
180,57
181,57
182,57
183,57
184,57
185,57
186,57
187,57
188,57
189,58
190,58
191,58
192,58
193,58
194,58
195,58
196,58
197,58
198,58
199,58
200,58
201,58
202,59
203,59
204,59
205,59
206,59
207,59
208,59
209,59
210,59
211,59
212,59
213,59
214,59
215,59
216,59
217,59
218,59
219,59
220,59
221,59
222,59
223,59
224,59
225,59
226,59
227,59
228,59
229,59
230,59
231,59
232,59
233,59
234,59
235,60
236,60
237,60
238,60
239,60
240,60
241,60
242,60
243,60
244,60
245,60
246,60
247,60
248,60
249,60
250,60
251,60
252,60
253,60
254,60
255,60
256,60
257,60
258,60
259,60
260,60
261,60
262,60
263,60
264,60
265,60
266,60
267,60
268,60
269,60
270,60
271,60
272,60
273,60
274,60
275,60
276,60
277,60
278,60
279,60
280,60
281,60
282,60
283,60
284,60
285,60
286,60
287,60
288,60
289,60
290,60
291,60
292,60
293,60
294,60
295,60
296,60
297,60
298,60
299,60
300,60


==> loat_bmc_refutation_length.csv <==
0,6
10,39
20,44
30,44
40,45
50,47
60,47
70,47
80,47
90,47
100,48
110,49
120,49
130,49
140,49
150,49
160,49
170,49
180,49
190,49
200,50
210,50
220,50
230,50
240,50
250,50
260,50
270,50
280,50
290,50
300,50
310,50
320,50
330,50
340,50
350,50
360,50
370,50
380,50
390,50
400,50
410,50
420,50
430,50
440,50
450,50
460,50
470,50
480,50
490,50
500,50
510,50
520,50
530,50
540,50
550,50
560,50
570,50
580,50
590,50
600,50
610,50
620,50
630,50
640,50
650,50
660,50
670,50
680,50
690,50
700,50
710,50
720,50
730,50
740,50
750,50
760,50
770,50
780,50
790,50
800,50
810,50
820,50
830,50
840,50
850,50
860,50
870,50
880,50
890,50
900,50
910,50
920,50
930,50
940,50
950,50
960,50
970,50
980,50
990,50
1000,51
1010,51
1020,51
1030,52
1040,52
1050,52
1060,52
1070,52
1080,52
1090,52
1100,52
1110,52
1120,52
1130,52
1140,52
1150,52
1160,52
1170,52
1180,52
1190,52
1200,53
1210,53
1220,53
1230,53
1240,53
1250,53
1260,53
1270,53
1280,53
1290,53
1300,53
1310,53
1320,53
1330,53
1340,53
1350,53
1360,53
1370,53
1380,53
1390,53
1400,53
1410,53
1420,53
1430,53
1440,53
1450,53
1460,53
1470,53
1480,53
1490,53
1500,53
1510,53
1520,53
1530,53
1540,53
1550,53
1560,53
1570,53
1580,53
1590,53
1600,53
1610,53
1620,53
1630,53
1640,53
1650,53
1660,53
1670,53
1680,53
1690,53
1700,53
1710,53
1720,53
1730,53
1740,53
1750,53
1760,53
1770,53
1780,53
1790,53
1800,53
1810,53
1820,53
1830,53
1840,53
1850,53
1860,53
1870,53
1880,53
1890,53
1900,53
1910,53
1920,53
1930,53
1940,53
1950,53
1960,53
1970,53
1980,53
1990,53
2000,53
2010,53
2020,53
2030,53
2040,53
2050,53
2060,53
2070,53
2080,53
2090,53
2100,53
2110,53
2120,53
2130,53
2140,53
2150,53
2160,53
2170,53
2180,53
2190,53
2200,53
2210,53
2220,53
2230,53
2240,53
2250,53
2260,53
2270,53
2280,53
2290,53
2300,53
2310,53
2320,53
2330,53
2340,53
2350,53
2360,53
2370,53
2380,53
2390,53
2400,53
2410,53
2420,53
2430,53
2440,53
2450,53
2460,53
2470,53
2480,53
2490,53
2500,53
2510,53
2520,53
2530,53
2540,53
2550,53
2560,53
2570,53
2580,53
2590,53
2600,53
2610,53
2620,53
2630,53
2640,53
2650,53
2660,53
2670,53
2680,53
2690,53
2700,53
2710,53
2720,53
2730,53
2740,53
2750,53
2760,53
2770,53
2780,53
2790,53
2800,53
2810,53
2820,53
2830,53
2840,53
2850,53
2860,53
2870,53
2880,53
2890,53
2900,53
2910,53
2920,53
2930,53
2940,53
2950,53
2960,53
2970,53
2980,53
2990,53
3000,53
3010,53
3020,53
3030,53
3040,53
3050,53
3060,53
3070,53
3080,53
3090,53
3100,53
3110,53
3120,53
3130,53
3140,53
3150,53
3160,53
3170,53
3180,53
3190,53
3200,53
3210,53
3220,53
3230,53
3240,53
3250,53
3260,53
3270,53
3280,53
3290,53
3300,53
3310,53
3320,53
3330,53
3340,53
3350,53
3360,53
3370,53
3380,53
3390,53
3400,53
3410,53
3420,53
3430,53
3440,53
3450,53
3460,53
3470,53
3480,53
3490,53
3500,53
3510,53
3520,53
3530,53
3540,53
3550,53
3560,53
3570,53
3580,53
3590,53
3600,53
3610,53
3620,53
3630,53
3640,53
3650,53
3660,53
3670,53
3680,53
3690,53
3700,53
3710,53
3720,53
3730,53
3740,53
3750,53
3760,53
3770,53
3780,53
3790,53
3800,53
3810,53
3820,53
3830,53
3840,53
3850,53
3860,53
3870,53
3880,53
3890,53
3900,53
3910,53
3920,53
3930,53
3940,53
3950,53
3960,53
3970,53
3980,53
3990,53
4000,53
4010,53
4020,53
4030,53
4040,53
4050,53
4060,53
4070,53
4080,53
4090,53
4100,53
4110,53
4120,53
4130,53
4140,53
4150,53
4160,53
4170,53
4180,53
4190,53
4200,53
4210,53
4220,53
4230,53
4240,53
4250,53
4260,53
4270,53
4280,53
4290,53
4300,53
4310,53
4320,53
4330,53
4340,53
4350,53
4360,53
4370,53
4380,53
4390,53
4400,53
4410,53
4420,53
4430,53
4440,53
4450,53
4460,53
4470,53
4480,53
4490,53
4500,53
4510,53
4520,53
4530,53
4540,53
4550,53
4560,53
4570,53
4580,53
4590,53
4600,53
4610,53
4620,53
4630,53
4640,53
4650,53
4660,53
4670,53
4680,53
4690,53
4700,53
4710,53
4720,53
4730,53
4740,53
4750,53
4760,53
4770,53
4780,53
4790,53
4800,53
4810,53
4820,53
4830,53
4840,53
4850,53
4860,53
4870,53
4880,53
4890,53
4900,53
4910,53
4920,53
4930,53
4940,53
4950,53
4960,53
4970,53
4980,53
4990,53
5000,55
5010,55
5020,55
5030,55
5040,55
5050,55
5060,55
5070,55
5080,55
5090,55
5100,55
5110,55
5120,55
5130,55
5140,55
5150,55
5160,55
5170,55
5180,55
5190,55
5200,55
5210,55
5220,55
5230,55
5240,55
5250,55
5260,55
5270,55
5280,55
5290,55
5300,55
5310,55
5320,55
5330,55
5340,55
5350,55
5360,55
5370,55
5380,55
5390,55
5400,55
5410,55
5420,55
5430,55
5440,55
5450,55
5460,55
5470,55
5480,55
5490,55
5500,55
5510,55
5520,55
5530,55
5540,55
5550,55
5560,55
5570,55
5580,55
5590,55
5600,55
5610,55
5620,55
5630,55
5640,55
5650,55
5660,55
5670,55
5680,55
5690,55
5700,55
5710,55
5720,55
5730,55
5740,55
5750,55
5760,55
5770,55
5780,55
5790,55
5800,55
5810,55
5820,55
5830,55
5840,55
5850,55
5860,55
5870,55
5880,55
5890,55
5900,55
5910,55
5920,55
5930,55
5940,55
5950,55
5960,55
5970,55
5980,55
5990,55
6000,55
6010,55
6020,55
6030,55
6040,55
6050,55
6060,55
6070,55
6080,55
6090,55
6100,55
6110,55
6120,55
6130,55
6140,55
6150,55
6160,55
6170,55
6180,55
6190,55
6200,55
6210,55
6220,55
6230,55
6240,55
6250,55
6260,55
6270,55
6280,55
6290,55
6300,55
6310,55
6320,55
6330,55
6340,55
6350,55
6360,55
6370,55
6380,55
6390,55
6400,55
6410,55
6420,55
6430,55
6440,55
6450,55
6460,55
6470,55
6480,55
6490,55
6500,55
6510,55
6520,55
6530,55
6540,55
6550,55
6560,55
6570,55
6580,55
6590,55
6600,55
6610,55
6620,55
6630,55
6640,55
6650,55
6660,55
6670,55
6680,55
6690,55
6700,55
6710,55
6720,55
6730,55
6740,55
6750,55
6760,55
6770,55
6780,55
6790,55
6800,55
6810,55
6820,55
6830,55
6840,55
6850,55
6860,55
6870,55
6880,55
6890,55
6900,55
6910,55
6920,55
6930,55
6940,55
6950,55
6960,55
6970,55
6980,55
6990,55
7000,55
7010,55
7020,55
7030,55
7040,55
7050,55
7060,55
7070,55
7080,55
7090,55
7100,55
7110,55
7120,55
7130,55
7140,55
7150,55
7160,55
7170,55
7180,55
7190,55
7200,55
7210,55
7220,55
7230,55
7240,55
7250,55
7260,55
7270,55
7280,55
7290,55
7300,55
7310,55
7320,55
7330,55
7340,55
7350,55
7360,55
7370,55
7380,55
7390,55
7400,55
7410,55
7420,55
7430,55
7440,55
7450,55
7460,55
7470,55
7480,55
7490,55
7500,55
7510,55
7520,55
7530,55
7540,55
7550,55
7560,55
7570,55
7580,55
7590,55
7600,55
7610,55
7620,55
7630,55
7640,55
7650,55
7660,55
7670,55
7680,55
7690,55
7700,55
7710,55
7720,55
7730,55
7740,55
7750,55
7760,55
7770,55
7780,55
7790,55
7800,55
7810,55
7820,55
7830,55
7840,55
7850,55
7860,55
7870,55
7880,55
7890,55
7900,55
7910,55
7920,55
7930,55
7940,55
7950,55
7960,55
7970,55
7980,55
7990,55
8000,55
8010,55
8020,55
8030,55
8040,55
8050,55
8060,55
8070,55
8080,55
8090,55
8100,55
8110,55
8120,55
8130,55
8140,55
8150,55
8160,55
8170,55
8180,55
8190,55
8200,55
8210,55
8220,55
8230,55
8240,55
8250,55
8260,55
8270,55
8280,55
8290,55
8300,55
8310,55
8320,55
8330,55
8340,55
8350,55
8360,55
8370,55
8380,55
8390,55
8400,55
8410,55
8420,55
8430,55
8440,55
8450,55
8460,55
8470,55
8480,55
8490,55
8500,55
8510,55
8520,55
8530,55
8540,55
8550,55
8560,55
8570,55
8580,55
8590,55
8600,55
8610,55
8620,55
8630,55
8640,55
8650,55
8660,55
8670,55
8680,55
8690,55
8700,55
8710,55
8720,55
8730,55
8740,55
8750,55
8760,55
8770,55
8780,55
8790,55
8800,55
8810,55
8820,55
8830,55
8840,55
8850,55
8860,55
8870,55
8880,55
8890,55
8900,55
8910,55
8920,55
8930,55
8940,55
8950,55
8960,55
8970,55
8980,55
8990,55
9000,55
9010,55
9020,55
9030,55
9040,55
9050,55
9060,55
9070,55
9080,55
9090,55
9100,55
9110,55
9120,55
9130,55
9140,55
9150,55
9160,55
9170,55
9180,55
9190,55
9200,55
9210,55
9220,55
9230,55
9240,55
9250,55
9260,55
9270,55
9280,55
9290,55
9300,55
9310,55
9320,55
9330,55
9340,55
9350,55
9360,55
9370,55
9380,55
9390,55
9400,55
9410,55
9420,55
9430,55
9440,55
9450,55
9460,55
9470,55
9480,55
9490,55
9500,55
9510,55
9520,55
9530,55
9540,55
9550,55
9560,55
9570,55
9580,55
9590,55
9600,55
9610,55
9620,55
9630,55
9640,55
9650,55
9660,55
9670,55
9680,55
9690,55
9700,55
9710,55
9720,55
9730,55
9740,55
9750,55
9760,55
9770,55
9780,55
9790,55
9800,55
9810,55
9820,55
9830,55
9840,55
9850,55
9860,55
9870,55
9880,55
9890,55
9900,55
9910,55
9920,55
9930,55
9940,55
9950,55
9960,55
9970,55
9980,55
9990,55
10000,58
10010,58
10020,58
10030,58
10040,58
10050,58
10060,58
10070,58
10080,58
10090,58
10100,58
10110,58
10120,58
10130,58
10140,58
10150,58
10160,58
10170,58
10180,58
10190,58
10200,58
10210,58
10220,58
10230,58
10240,58
10250,58
10260,58
10270,58
10280,58
10290,58
10300,58
10310,58
10320,58
10330,58
10340,58
10350,58
10360,58
10370,58
10380,58
10390,58
10400,58
10410,58
10420,58
10430,58
10440,58
10450,58
10460,58
10470,58
10480,58
10490,58
10500,58
10510,58
10520,58
10530,58
10540,58
10550,58
10560,58
10570,58
10580,58
10590,58
10600,58
10610,58
10620,58
10630,58
10640,58
10650,58
10660,58
10670,58
10680,58
10690,58
10700,58
10710,58
10720,58
10730,58
10740,58
10750,58
10760,58
10770,58
10780,58
10790,58
10800,58
10810,58
10820,58
10830,58
10840,58
10850,58
10860,58
10870,58
10880,58
10890,58
10900,58
10910,58
10920,58
10930,58
10940,58
10950,58
10960,58
10970,58
10980,58
10990,58
11000,58
11010,58
11020,58
11030,58
11040,58
11050,58
11060,58
11070,58
11080,58
11090,58
11100,58
11110,58
11120,58
11130,58
11140,58
11150,58
11160,58
11170,58
11180,58
11190,58
11200,58
11210,58
11220,58
11230,58
11240,58
11250,58
11260,58
11270,58
11280,58
11290,58
11300,58
11310,58
11320,58
11330,58
11340,58
11350,58
11360,58
11370,58
11380,58
11390,58
11400,58
11410,58
11420,58
11430,58
11440,58
11450,58
11460,58
11470,58
11480,58
11490,58
11500,58
11510,58
11520,58
11530,58
11540,58
11550,58
11560,58
11570,58
11580,58
11590,58
11600,58
11610,58
11620,58
11630,58
11640,58
11650,58
11660,58
11670,58
11680,58
11690,58
11700,58
11710,58
11720,58
11730,58
11740,58
11750,58
11760,58
11770,58
11780,58
11790,58
11800,58
11810,58
11820,58
11830,58
11840,58
11850,58
11860,58
11870,58
11880,58
11890,58
11900,58
11910,58
11920,58
11930,58
11940,58
11950,58
11960,58
11970,58
11980,58
11990,58
12000,58
12010,58
12020,58
12030,58
12040,58
12050,58
12060,58
12070,58
12080,58
12090,58
12100,58
12110,58
12120,58
12130,58
12140,58
12150,58
12160,58
12170,58
12180,58
12190,58
12200,58
12210,58
12220,58
12230,58
12240,58
12250,58
12260,58
12270,58
12280,58
12290,58
12300,58
12310,58
12320,58
12330,58
12340,58
12350,58
12360,58
12370,58
12380,58
12390,58
12400,58
12410,58
12420,58
12430,58
12440,58
12450,58
12460,58
12470,58
12480,58
12490,58
12500,58
12510,58
12520,58
12530,58
12540,58
12550,58
12560,58
12570,58
12580,58
12590,58
12600,58
12610,58
12620,58
12630,58
12640,58
12650,58
12660,58
12670,58
12680,58
12690,58
12700,58
12710,58
12720,58
12730,58
12740,58
12750,58
12760,58
12770,58
12780,58
12790,58
12800,58
12810,58
12820,58
12830,58
12840,58
12850,58
12860,58
12870,58
12880,58
12890,58
12900,58
12910,58
12920,58
12930,58
12940,58
12950,58
12960,58
12970,58
12980,58
12990,58
13000,58
13010,58
13020,58
13030,58
13040,58
13050,58
13060,58
13070,58
13080,58
13090,58
13100,58
13110,58
13120,58
13130,58
13140,58
13150,58
13160,58
13170,58
13180,58
13190,58
13200,58
13210,58
13220,58
13230,58
13240,58
13250,58
13260,58
13270,58
13280,58
13290,58
13300,58
13310,58
13320,58
13330,58
13340,58
13350,58
13360,58
13370,58
13380,58
13390,58
13400,58
13410,58
13420,58
13430,58
13440,58
13450,58
13460,58
13470,58
13480,58
13490,58
13500,58
13510,58
13520,58
13530,58
13540,58
13550,58
13560,58
13570,58
13580,58
13590,58
13600,58
13610,58
13620,58
13630,58
13640,58
13650,58
13660,58
13670,58
13680,58
13690,58
13700,58
13710,58
13720,58
13730,58
13740,58
13750,58
13760,58
13770,58
13780,58
13790,58
13800,58
13810,58
13820,58
13830,58
13840,58
13850,58
13860,58
13870,58
13880,58
13890,58
13900,58
13910,58
13920,58
13930,58
13940,58
13950,58
13960,58
13970,58
13980,58
13990,58
14000,58
14010,58
14020,58
14030,58
14040,58
14050,58
14060,58
14070,58
14080,58
14090,58
14100,58
14110,58
14120,58
14130,58
14140,58
14150,58
14160,58
14170,58
14180,58
14190,58
14200,58
14210,58
14220,58
14230,58
14240,58
14250,58
14260,58
14270,58
14280,58
14290,58
14300,58
14310,58
14320,58
14330,58
14340,58
14350,58
14360,58
14370,58
14380,58
14390,58
14400,58
14410,58
14420,58
14430,58
14440,58
14450,58
14460,58
14470,58
14480,58
14490,58
14500,58
14510,58
14520,58
14530,58
14540,58
14550,58
14560,58
14570,58
14580,58
14590,58
14600,58
14610,58
14620,58
14630,58
14640,58
14650,58
14660,58
14670,58
14680,58
14690,58
14700,58
14710,58
14720,58
14730,58
14740,58
14750,58
14760,58
14770,58
14780,58
14790,58
14800,58
14810,58
14820,58
14830,58
14840,58
14850,58
14860,58
14870,58
14880,58
14890,58
14900,58
14910,58
14920,58
14930,58
14940,58
14950,58
14960,58
14970,58
14980,58
14990,58
15000,59
15010,59
15020,59
15030,59
15040,59
15050,59
15060,59
15070,59
15080,59
15090,59
15100,59
15110,59
15120,59
15130,59
15140,59
15150,59
15160,59
15170,59
15180,59
15190,59
15200,59
15210,59
15220,59
15230,59
15240,59
15250,59
15260,59
15270,59
15280,59
15290,59
15300,59
15310,59
15320,59
15330,59
15340,59
15350,59
15360,59
15370,59
15380,59
15390,59
15400,59
15410,59
15420,59
15430,59
15440,59
15450,59
15460,59
15470,59
15480,59
15490,59
15500,59
15510,59
15520,59
15530,59
15540,59
15550,59
15560,59
15570,59
15580,59
15590,59
15600,59
15610,59
15620,59
15630,59
15640,59
15650,59
15660,59
15670,59
15680,59
15690,59
15700,59
15710,59
15720,59
15730,59
15740,59
15750,59
15760,59
15770,59
15780,59
15790,59
15800,59
15810,59
15820,59
15830,59
15840,59
15850,59
15860,59
15870,59
15880,59
15890,59
15900,59
15910,59
15920,59
15930,59
15940,59
15950,59
15960,59
15970,59
15980,59
15990,59
16000,60


==> loat_cons_hash_23.csv <==
0,0
1,81
2,82
3,83
4,83
5,85
6,86
7,86
8,87
9,87
10,87
11,88
12,89
13,89
14,90
15,90
16,90
17,90
18,90
19,90
20,90
21,91
22,91
23,91
24,91
25,91
26,91
27,91
28,91
29,91
30,91
31,91
32,91
33,91
34,91
35,92
36,92
37,92
38,92
39,92
40,92
41,93
42,93
43,93
44,93
45,93
46,93
47,93
48,93
49,93
50,93
51,93
52,93
53,93
54,93
55,93
56,93
57,93
58,93
59,93
60,93
61,93
62,93
63,93
64,93
65,93
66,93
67,93
68,93
69,93
70,93
71,93
72,93
73,93
74,93
75,93
76,93
77,93
78,93
79,93
80,93
81,93
82,93
83,93
84,93
85,93
86,93
87,93
88,93
89,93
90,93
91,93
92,93
93,93
94,93
95,94
96,94
97,95
98,95
99,95
100,95
101,95
102,95
103,96
104,96
105,96
106,96
107,96
108,96
109,96
110,96
111,96
112,96
113,96
114,96
115,96
116,96
117,96
118,96
119,96
120,96
121,96
122,97
123,98
124,98
125,98
126,98
127,98
128,98
129,98
130,98
131,98
132,98
133,98
134,98
135,98
136,98
137,98
138,98
139,98
140,98
141,98
142,98
143,98
144,98
145,98
146,98
147,98
148,98
149,98
150,98
151,98
152,98
153,98
154,98
155,98
156,98
157,98
158,98
159,98
160,98
161,98
162,98
163,98
164,98
165,98
166,98
167,98
168,98
169,98
170,98
171,98
172,98
173,98
174,98
175,98
176,98
177,98
178,98
179,98
180,98
181,98
182,98
183,98
184,98
185,98
186,98
187,98
188,98
189,98
190,98
191,98
192,98
193,98
194,98
195,98
196,98
197,98
198,98
199,98
200,99
201,99
202,99
203,99
204,99
205,99
206,99
207,99
208,99
209,99
210,99
211,99
212,99
213,99
214,99
215,99
216,99
217,99
218,99
219,99
220,99
221,99
222,99
223,99
224,99
225,99
226,99
227,99
228,99
229,99
230,99
231,99
232,99
233,99
234,99
235,99
236,99
237,99
238,99
239,99
240,99
241,99
242,99
243,99
244,99
245,99
246,99
247,99
248,99
249,99
250,99
251,99
252,99
253,99
254,99
255,99
256,99
257,99
258,99
259,99
260,99
261,99
262,99
263,99
264,99
265,99
266,99
267,99
268,99
269,99
270,99
271,99
272,99
273,99
274,99
275,99
276,99
277,99
278,99
279,99
280,100
281,100
282,100
283,100
284,100
285,100
286,100
287,100
288,100
289,100
290,100
291,100
292,100
293,100
294,100
295,100
296,100
297,100
298,100
299,100


==> loat_non_blocking_abmc_23.csv <==
1,45
2,49
3,51
4,51
5,51
6,53
7,56
8,57
9,58
10,58
11,59
12,59
13,59
14,59
15,59
16,59
17,60
18,61
19,61
20,61
21,61
22,62
23,62
24,62
25,62
26,62
27,62
28,62
29,62
30,62
31,62
32,62
33,62
34,62
35,62
36,62
37,62
38,62
39,62
40,62
41,63
42,63
43,63
44,63
45,63
46,63
47,63
48,63
49,63
50,63
51,63
52,63
53,63
54,63
55,63
56,63
57,63
58,63
59,63
60,63
61,63
62,63
63,63
64,63
65,63
66,63
67,63
68,63
69,63
70,63
71,63
72,64
73,64
74,65
75,65
76,65
77,65
78,65
79,65
80,65
81,65
82,65
83,66
84,66
85,66
86,66
87,67
88,67
89,67
90,67
91,67
92,67
93,67
94,67
95,67
96,67
97,68
98,68
99,68
100,68
101,68
102,68
103,68
104,68
105,68
106,68
107,68
108,68
109,68
110,68
111,68
112,68
113,68
114,68
115,68
116,68
117,68
118,68
119,68
120,69
121,69
122,69
123,69
124,69
125,69
126,69
127,69
128,69
129,69
130,69
131,69
132,69
133,69
134,69
135,69
136,69
137,69
138,69
139,69
140,69
141,69
142,69
143,69
144,69
145,69
146,69
147,69
148,70
149,70
150,70
151,70
152,70
153,70
154,70
155,70
156,70
157,70
158,70
159,70
160,70
161,70
162,70
163,70
164,70
165,70
166,70
167,70
168,70
169,70
170,70
171,70
172,70
173,70
174,70
175,70
176,70
177,71
178,71
179,71
180,71
181,71
182,71
183,71
184,71
185,71
186,71
187,71
188,71
189,71
190,71
191,71
192,71
193,71
194,71
195,71
196,71
197,71
198,71
199,71
200,71
201,71
202,71
203,71
204,71
205,71
206,71
207,71
208,71
209,72
210,72
211,72
212,72
213,72
214,72
215,72
216,72
217,72
218,72
219,72
220,72
221,72
222,72
223,72
224,72
225,72
226,72
227,72
228,72
229,72
230,72
231,72
232,72
233,72
234,72
235,72
236,72
237,72
238,72
239,72
240,72
241,72
242,72
243,72
244,72
245,72
246,72
247,72
248,72
249,72
250,72
251,72
252,72
253,72
254,72
255,72
256,72
257,72
258,72
259,72
260,72
261,72
262,72
263,72
264,72
265,72
266,72
267,72
268,72
269,72
270,72
271,72
272,72
273,72
274,72
275,72
276,72
277,72
278,72
279,72
280,72
281,72
282,72
283,72
284,72
285,72
286,72
287,72
288,72
289,72
290,72
291,72
292,72
293,73
294,73
295,73
296,73
297,73
298,73
299,73
300,73


==> scatter.dat <==
LoAT ABMC_b stats LoAT BMC stats
0 0
0 0
0 0
0 0
0 0
6 0
0 0
0 0
0 0
0 0
13 0
0 0
0 0
9 9
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
9 9
0 0
2 2
0 0
9 0
0 0
0 0
5 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
14 0
0 0
15 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 42
0 0
0 0
0 0
6 6
0 0
0 0
0 0
0 0
27 33
0 0
0 0
0 0
0 0
0 0
3 10000
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1 1
0 0
0 0
0 0
0 0
0 0
6 0
0 0
11 11
0 0
3 4999
0 0
9 9
0 0
0 0
0 0
0 0
3 3
0 0
4 4
0 0
3 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2 2
0 0
0 0
0 0
1 1
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
17 17
0 0
0 0
0 0
0 0
0 0
0 0
6 10000
0 0
0 0
13 13
0 0
0 0
0 0
0 0
4 4
9 9
0 0
0 0
0 0
0 0
0 0
0 0
0 0
3 3
0 0
0 1200
0 0
0 0
0 0
0 0
0 0
0 0
0 0
6 10000
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
6 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2 2
0 0
0 0
2 2
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1 1
0 0
0 0
0 0
0 0
0 0
0 0
0 0
9 9
4 1000
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
9 9
0 0
0 0
0 0
0 0
0 0
3 3
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2 2
9 9
0 0
18 0
0 0
0 0
200 200
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
4 0
0 0
0 0
0 0
0 0
10 10
0 0
0 0
0 0
0 0
0 0
4 100
0 0
0 0
2 2
0 0
0 0
0 0
6 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
10 10
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
6 16000
0 0
0 0
0 5000
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
10 10
0 0
0 0
0 0
0 0
0 0
0 0
0 0
1 1
0 0
12 0
1 1
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
50 50
0 0
0 0
0 0
0 0
0 0
0 0
10 10
0 0
3 3
4 10
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
2 2
0 0
12 12
0 0
0 0
0 0
2 2
0 0
0 0
0 0
0 0
0 0
0 0
0 0
9 9
2 0
0 0
5 0
0 0
0 0
13 13
0 0
0 0
101 101
0 0
0 0
0 0
0 0
12 15000
0 0
3 1024
0 0
0 0
0 0
0 0
0 0


==> spacer_23.csv <==
1,29
2,32
3,32
4,36
5,36
6,38
7,39
8,39
9,39
10,39
11,40
12,41
13,41
14,41
15,41
16,41
17,41
18,41
19,41
20,42
21,42
22,42
23,42
24,43
25,43
26,43
27,43
28,43
29,43
30,44
31,44
32,44
33,44
34,44
35,44
36,44
37,44
38,44
39,44
40,44
41,44
42,44
43,44
44,44
45,44
46,44
47,44
48,44
49,44
50,44
51,44
52,44
53,44
54,44
55,44
56,44
57,44
58,44
59,44
60,44
61,44
62,44
63,44
64,44
65,44
66,45
67,45
68,45
69,45
70,45
71,45
72,45
73,45
74,45
75,45
76,45
77,45
78,45
79,45
80,45
81,45
82,45
83,45
84,45
85,45
86,45
87,45
88,46
89,46
90,46
91,46
92,46
93,46
94,46
95,46
96,46
97,46
98,46
99,46
100,46
101,48
102,48
103,49
104,49
105,49
106,49
107,49
108,49
109,49
110,49
111,49
112,49
113,49
114,49
115,49
116,49
117,49
118,49
119,49
120,49
121,49
122,49
123,49
124,49
125,49
126,49
127,49
128,49
129,49
130,49
131,49
132,49
133,49
134,49
135,49
136,49
137,49
138,49
139,49
140,49
141,49
142,49
143,49
144,49
145,49
146,49
147,49
148,49
149,49
150,49
151,49
152,49
153,49
154,49
155,49
156,49
157,49
158,49
159,49
160,49
161,49
162,49
163,49
164,49
165,49
166,49
167,49
168,49
169,49
170,49
171,49
172,49
173,49
174,49
175,49
176,49
177,49
178,49
179,49
180,49
181,49
182,49
183,49
184,49
185,49
186,49
187,49
188,49
189,49
190,49
191,49
192,49
193,49
194,50
195,50
196,50
197,50
198,50
199,50
200,50
201,50
202,50
203,50
204,50
205,50
206,50
207,50
208,50
209,50
210,50
211,50
212,50
213,50
214,50
215,50
216,50
217,50
218,50
219,50
220,50
221,50
222,50
223,50
224,50
225,50
226,50
227,50
228,50
229,50
230,50
231,50
232,50
233,50
234,50
235,50
236,50
237,50
238,50
239,50
240,50
241,50
242,50
243,50
244,50
245,50
246,50
247,50
248,50
249,50
250,50
251,50
252,50
253,50
254,50
255,50
256,50
257,51
258,51
259,51
260,51
261,51
262,51
263,51
264,51
265,51
266,51
267,51
268,51
269,51
270,51
271,51
272,51
273,51
274,51
275,51
276,51
277,51
278,51
279,51
280,51
281,51
282,51
283,51
284,51
285,51
286,51
287,51
288,51
289,51
290,51
291,51
292,51
293,51
294,51
295,51
296,51
297,51
298,51
299,51
300,51


==> z3_bmc_23.csv <==
1,31
2,36
3,38
4,38
5,38
6,38
7,40
8,43
9,44
10,45
11,46
12,46
13,47
14,47
15,47
16,47
17,47
18,47
19,47
20,47
21,47
22,47
23,47
24,47
25,47
26,47
27,48
28,49
29,49
30,50
31,50
32,50
33,50
34,50
35,51
36,51
37,51
38,51
39,51
40,51
41,51
42,51
43,51
44,51
45,51
46,51
47,51
48,51
49,51
50,51
51,51
52,52
53,52
54,52
55,52
56,52
57,52
58,52
59,52
60,52
61,52
62,52
63,52
64,52
65,52
66,52
67,52
68,52
69,52
70,52
71,52
72,52
73,52
74,52
75,52
76,52
77,52
78,52
79,52
80,52
81,52
82,52
83,52
84,52
85,52
86,52
87,52
88,53
89,53
90,53
91,53
92,53
93,53
94,53
95,53
96,53
97,53
98,53
99,53
100,53
101,53
102,53
103,53
104,53
105,53
106,53
107,53
108,53
109,53
110,53
111,53
112,53
113,53
114,53
115,53
116,53
117,53
118,53
119,53
120,53
121,53
122,53
123,53
124,53
125,53
126,53
127,53
128,53
129,54
130,54
131,54
132,54
133,54
134,55
135,55
136,55
137,55
138,55
139,55
140,55
141,55
142,55
143,55
144,55
145,55
146,55
147,55
148,55
149,55
150,55
151,55
152,55
153,55
154,55
155,55
156,55
157,55
158,55
159,55
160,55
161,55
162,56
163,56
164,56
165,56
166,56
167,56
168,56
169,56
170,56
171,56
172,56
173,56
174,56
175,56
176,56
177,56
178,56
179,56
180,56
181,56
182,56
183,56
184,57
185,57
186,57
187,57
188,57
189,57
190,57
191,57
192,57
193,57
194,57
195,57
196,57
197,57
198,57
199,57
200,57
201,57
202,57
203,57
204,57
205,57
206,57
207,57
208,57
209,57
210,57
211,57
212,57
213,57
214,57
215,57
216,57
217,57
218,57
219,57
220,57
221,57
222,57
223,57
224,57
225,57
226,57
227,57
228,57
229,57
230,57
231,57
232,57
233,57
234,57
235,57
236,57
237,57
238,57
239,57
240,57
241,57
242,57
243,57
244,57
245,57
246,57
247,57
248,57
249,57
250,57
251,57
252,57
253,57
254,57
255,57
256,57
257,57
258,57
259,57
260,57
261,57
262,57
263,57
264,57
265,57
266,57
267,57
268,57
269,57
270,57
271,57
272,57
273,57
274,57
275,57
276,57
277,57
278,57
279,57
280,57
281,57
282,57
283,57
284,57
285,57
286,57
287,57
288,57
289,57
290,57
291,57
292,57
293,57
294,57
295,57
296,57
297,57
298,57
299,57
300,57

